A Lagrange-Newton method for solving optimal control problems on manifolds

In PDE-constrained optimization a control is applied within a partial differential equation (PDE), e.g., as a force field, to achieve a desired configuration of the PDE solution. The objective is usually to find an optimal balance between control cost and deviation of the controlled state from the desired configuration. We consider this problem class in a setting, where the PDE is given by a geometric variational equation and the state is a mapping into a nonlinear manifold. We define a Lagrangian function corresponding to this geometric optimal control problem and derive first-order optimality conditions. Moreover, we present a Lagrange-Newton method for their numerical solution. We introduce an implementable algorithm using a local splitting technique and show its equivalence to Newton's method applied to the derivative of the Lagrangian. The theoretical framework is illustrated by numerical examples, including the optimal control of elastic geodesics and surfaces of minimal energy by force fields and the control of inextensible rods and shells.

==> data/inextensible-rod-OCP-data.csv <==
x1,y1,z1
0.6,0.0,0.0
0.5999508203439898,0.0076820029011697355,0.0032009219983224
0.599803289438088,0.015362746474805644,0.0064018439966448
0.5995574314673586,0.02304097159981821,0.009602765994967198
0.5992132867358362,0.030715419567972725,0.0128036879932896
0.5987709116599192,0.038384832290232034,0.016004609991612
0.5982303787591212,0.04604795250299787,0.019205531989934396
0.5975917766441827,0.05370352397421683,0.0224064539882568
0.5968552100025446,0.06135029170931717,0.0256073759865792
0.5960207995811874,0.0689870021569429,0.028808297984901594
0.5950886821668359,0.07661240341445112,0.032009219983224
0.594059010563536,0.08422524543313924,0.03521014198154639
0.5929319535676055,0.09182428022316814,0.03841106397986879
0.5917076959399621,0.09940826205814787,0.0416119859781912
0.5903864383758357,0.10697594767935231,0.0448129079765136
0.5889683974718681,0.11452609649952931,0.04801382997483599
0.5874538056906056,0.12205747080627292,0.0512147519731584
0.5858429113223907,0.1295688359649241,0.054415673971480796
0.5841359784446598,0.13705896062096734,0.05761659596980319
0.5823332868786522,0.14452661690188912,0.060817517968125595
0.5804351321435379,0.15197058061846574,0.064018439966448
0.5784418254079738,0.1593896314654474,0.0672193619647704
0.5763536934390915,0.16678255322160562,0.07042028396309279
0.5741710785489309,0.17414813394911074,0.07362120596141519
0.5718943385383236,0.18148516619220775,0.07682212795973759
0.5695238466382382,0.18879244717515722,0.08002304995805999
0.5670599914485953,0.19606877899940878,0.0832239719563824
0.564503176874564,0.2033129688399752,0.08642489395470479
0.5618538220603482,0.21052382914097523,0.0896258159530272
0.5591123613204761,0.21770017781031153,0.09282673795134959
0.5562792440686016,0.22484083841345437,0.09602765994967198
0.5533549347438309,0.23194464036629658,0.09922858194799439
0.550339912734586,0.23901041912705007,0.1024295039463168
0.5472346723000182,0.2460370163871519,0.1056304259446392
0.5440397224889819,0.2530232802611481,0.10883134794296159
0.5407555870565861,0.259968065475525,0.11203226994128399
0.5373828043783337,0.26687023355645617,0.11523319193960638
0.5339219273618644,0.2737286530164353,0.11843411393792878
0.5303735233563153,0.28054219953976284,0.12163503593625119
0.5267381740593143,0.28730975616685805,0.1248359579345736
0.5230164754216213,0.2940302134773645,0.128036879932896
0.5192090375494322,0.30070246977201953,0.13123780193121837
0.5153164846043627,0.3073254312532588,0.1344387239295408
0.5113394547011295,0.3138980122045239,0.13763964592786318
0.507278599802941,0.32041913516824755,0.14084056792618557
0.5031345856146203,0.3268877311224824,0.144041489924508
0.49890809147347526,0.33330273965614865,0.14724241192283039
0.4945998102379325,0.33966310914286996,0.15044333392115278
0.49021044817395576,0.345967796913368,0.15364425591947517
0.48574072483926645,0.35221576942639016,0.1568451779177976
0.48119137296538483,0.3584060024381398,0.16004609991611998
0.4765631383375116,0.3645374811701832,0.16324702191444238
0.47185677967226997,0.3706092004758042,0.1664479439127648
0.46707306849332725,0.37662016500477985,0.1696488659110872
0.4622127890049175,0.3825693893665508,0.17284978790940958
0.4572767379632853,0.3884558982917583,0.176050709907732
0.45226572454607156,0.3942787267921221,0.1792516319060544
0.4471805702196634,0.4000369203186334,0.18245255390437676
0.4420221086045291,0.40572953491803604,0.18565347590269918
0.4367911853385614,0.4113556373875707,0.18885439790102157
0.43148865793844965,0.4169143054279567,0.19205531989934396
0.4261153956591056,0.4224046277945874,0.19525624189766638
0.4206722793511645,0.4278257044469112,0.19845716389598878
0.4151602013165851,0.43317664669597844,0.20165808589431117
0.4095800651623729,0.4384565773501253,0.2048590078926336
0.4039327856524497,0.44366463085877395,0.20805992989095598
0.3982192885576945,0.4487999534543243,0.2112608518892784
0.3924405105041798,0.4538617032921138,0.2144617738876008
0.38659739881962835,0.45884905058842307,0.21766269588592319
0.3806909113781157,0.46376117775650394,0.22086361788424555
0.3747220164430438,0.4685972795406085,0.22406453988256797
0.3686916925084117,0.47335656314799607,0.22726546188089036
0.36260092813840833,0.4780382483788978,0.23046638387921276
0.3564507218053557,0.4826415677544164,0.23366730587753518
0.35024208172602656,0.48716576664234046,0.23686822787585757
0.34397602569636554,0.49161010338085326,0.24006914987418
0.33765358092463965,0.49597384940011485,0.24327007187250238
0.33127578386304557,0.500256289341698,0.24647099387082477
0.3248436800378019,0.5044567211758588,0.2496719158691472
0.3183583238777538,0.5085744563166215,0.25287283786746956
0.31182077854151813,0.5126088197346603,0.256073759865792
0.3052321157431976,0.516559150067958,0.2592746818641144
0.29859341557669217,0.5204247997302249,0.26247560386243673
0.29190576633863674,0.5242051350170591,0.2656765258607592
0.28517026434999504,0.5278995362098303,0.2688774478590816
0.2783880137763365,0.5315073976772724,0.27207836985740397
0.2715601264468285,0.535028127974766,0.27527929185572636
0.2646877216719713,0.5384611499412942,0.27848021385404875
0.2577719260601078,0.5418059007940595,0.28168113585237115
0.2508138733327351,0.5450618322207406,0.2848820578506936
0.24381470413865225,0.5482284104693785,0.288082979849016
0.2367755658669703,0.5513051164358771,0.2912839018473384
0.22969761245901854,0.5542914457490992,0.29448482384566077
0.2225820042191765,0.5571869088535503,0.29768574584398316
0.21542990762466266,0.5599910310896321,0.30088666784230556
0.20824249513431128,0.5627033527714548,0.30408758984062795
0.20102094499636852,0.565323429262194,0.30728851183895034
0.19376644105533997,0.5678508310469814,0.31048943383727273
0.18648017255791993,0.5702851438033156,0.3136903558355952
0.17916333395803632,0.5726259684689834,0.3168912778339176
0.17181712472104044,0.5748729213074786,0.32009219983223997


==> data/inextensible-rod-OCP-result-alpha-5.csv <==
x1,y1,z1
0.0894463855755684,0.30036278448470777,0.07308682051627734
0.0992661718423666,0.2999857515067879,0.07123489076816555
0.10908607417193912,0.29960926970418533,0.06938346448163578
0.11890632216510877,0.29923443129105326,0.0675335393802892
0.12872729312103362,0.2988630383468496,0.0656867618730603
0.13854950514574854,0.2984975856462164,0.06384541186934808
0.1483736076098811,0.2981412436992521,0.06201238819676585
0.15820036821392156,0.29779784205099263,0.060191194780604654
0.16803065598844907,0.2974718528684357,0.058385927714230484
0.17786541962089403,0.29716837481530917,0.05660126331326054
0.18770566055974747,0.29689311717819905,0.05484244720273721
0.1975524004019839,0.2966523841620896,0.05311528443508436
0.20740664212060925,0.2964530592185387,0.05142613057700173
0.21726932473790933,0.29630258920555447,0.04978188363537918
0.22714127109789184,0.29620896810488867,0.04818997661566565
0.23702312844084839,0.2961807199402921,0.046658370420903574
0.2469153015367502,0.296226880449874,0.045195546705975725
0.2568178781957339,0.296356976967974,0.04381050019982963
0.2667305470472108,0.29658100586812297,0.042512729899112534
0.27665250756866244,0.29690940681043176,0.04131222842067809
0.28658237245596074,0.2973530329263546,0.04021946867917869
0.29651806256445756,0.29792311596417603,0.039245386931407916
0.3064566948197303,0.29863122531357306,0.038401361103947956
0.3163944637043511,0.2994892197320346,0.037699183198718136
0.3263265171776813,0.3005091905157877,0.03715102445708749
0.3362468281840588,0.3017033948005282,0.036769391863548787
0.3461480632541987,0.303084177651452,0.03656707449234006
0.35602145010660274,0.30466388161807806,0.03655707815430544
0.3658566466090359,0.3064547424987748,0.03675254679789689
0.3756416139598108,0.3084687701955376,0.03716666917036825
0.38536249748526263,0.3107176137549527,0.03781256936713506
0.3950035190082581,0.313212409999991,0.038703180104112375
0.40454688530105193,0.31596361557196895,0.039851097854885026
0.4139727176649593,0.31898082273310263,0.041268419416126925
0.42325900814184275,0.32227255993410986,0.042966560012631924
0.43238160821302263,0.32584607892897754,0.04495605373520402
0.4413142560274985,0.3297071311129767,0.047246337921533425
0.45002864816559557,0.3338597367526818,0.04984552403420454
0.4584945616263757,0.3383059518381505,0.05276015864193178
0.4666800310696633,0.3430456383736135,0.055994979237242226
0.47455158529668334,0.34807624497534506,0.059552670778220164
0.48207454548256334,0.3533926055910572,0.06343362996003933
0.4892133857677678,0.35898676490956366,0.06763574522558956
0.4959321544931764,0.36484783950054006,0.07215420132357805
0.5021949516820761,0.37096192381905146,0.07698131772051904
0.5079664554313597,0.37731204984309574,0.08210643027444653
0.5132124868169841,0.3838782082178171,0.0875158251979322
0.5179005999285808,0.39063743731953365,0.09319273341244552
0.5220006809392344,0.39756398462801135,0.09911739189425488
0.5254855379188171,0.4046295422557577,0.10526717654549991
0.5283314616382867,0.4118035555294943,0.11161680855390536
0.5305187370851208,0.4190536003027909,0.11813863324400667
0.5320320859606508,0.4263458213943626,0.12480296723342724
0.5328610221274257,0.4336454214167856,0.13157850649007896
0.5330001047965763,0.44091718651768447,0.13843278486319882
0.5324490780709679,0.4481260334184129,0.14533267005793565
0.5312128900754011,0.4552375607851649,0.15224488204381403
0.5293015900181189,0.46221858752739375,0.1591365176926695
0.5267301067948487,0.46903766113804674,0.16597556513086034
0.5235179178061329,0.47566552063889245,0.17273139188986272
0.5196886211676692,0.4820755009638151,0.1793751923985984
0.5152694281610184,0.48824386852905993,0.1858803825594835
0.5102905953870368,0.4941500810807784,0.19222293191121861
0.5047848175316965,0.49977696843244585,0.19838162699119388
0.49878660191974755,0.5051108341651664,0.20433826274175718
0.49233164519648914,0.510141481544507,0.21007776193906838
0.48545623070006877,0.5148621696327933,0.2155882254707755
0.4781966625791872,0.5192695077240855,0.22086091870182029
0.47058874971538595,0.5233632977366139,0.22589020104929816
0.4626673492700502,0.527146335056083,0.2306734071924005
0.45446597642025494,0.5306241785723762,0.23521068907486647
0.4460164837663979,0.5338049003676811,0.23950482805759563
0.4373488111355623,0.5366988247954056,0.2435610263197556
0.42849080416697544,0.5393182656470764,0.2473866859773227
0.4194680982024799,0.5416772688493702,0.2509911834851378
0.4103040626272255,0.5437913667676507,0.2543856458070199
0.4010197998921881,0.5456773488034887,0.25758273366441625
0.3916341929546098,0.5473530516315173,0.26059643598054477
0.3821639947333829,0.5488371711767622,0.26344187848175954
0.3726239533242263,0.5501490973205604,0.26613514834299157
0.36302696708320104,0.5513087713587895,0.2686931357968997
0.3533842641988792,0.5523365654248412,0.2711333927813504
0.3437056019719227,0.5532531824260719,0.27347400798118543
0.3339994816527087,0.5540795745139805,0.27573349702432304
0.32427337530853373,0.5548368776985274,0.27793070611018444
0.3145339617660261,0.555546359907482,0.28008472696835085
0.30478736917376925,0.5562293795642552,0.2822148207542706
0.29503942213372225,0.5569073515957444,0.28434034827427174
0.2852958916425522,0.5576017176714722,0.28648070378334634
0.27556274625494764,0.5583339174064396,0.28865524950803373
0.2658464029238786,0.5591253572264727,0.29088324800838833
0.256153975884609,0.559997373594666,0.2931837895062725
0.2464935217304471,0.5609711873336523,0.2955757113747062
0.23687427848275425,0.5620678458583318,0.29807750711115316
0.22730689599386822,0.5633081502691867,0.30070722231638136
0.21780365445278524,0.5647125644632798,0.3034823354828498
0.2083786671095299,0.5663011037176497,0.3064196217775496
0.1990480626227918,0.5680932006095081,0.30953499849992683
0.18983014170345253,0.5701075466816387,0.3128433515213286
0.1807455020212364,0.5723619089606612,0.3163583427809872
0.17181712472104044,0.5748729213074786,0.32009219983223997


==> data/inextensible-rod-OCP-result-alpha-7.csv <==
x1,y1,z1
0.5817360883861441,0.4355014710485078,0.12589027093998517
0.5719349419238806,0.43596377574032286,0.12781998651882895
0.5621333780738221,0.43642423559857785,0.12974802136975985
0.5523305830025168,0.4368792344581017,0.13167108034384187
0.5425252463912913,0.4373228763719494,0.1335837883660405
0.5327156229165615,0.43774710527168886,0.13547879421133885
0.5228996187741274,0.4381418183246796,0.13734686450743291
0.513074908734162,0.43849497168871454,0.13917696589964243
0.5032390881293849,0.4387926780083981,0.14095633408768848
0.49338986339920926,0.43901929579835497,0.14267052931981672
0.483525284317733,0.43915751181573687,0.14430347891030804
0.4736440207803874,0.4391884186380681,0.145837508437843
0.4637456869472766,0.43909159093525113,0.14725336449729395
0.4538312155522565,0.43884516536468243,0.14853023323748343
0.44390328517278355,0.43842593063859897,0.14964576045145392
0.43396680307628915,0.4378094361270911,0.1505760807285351
0.42402944574214513,0.4369701293781552,0.15129586516413684
0.41410225809435647,0.43588153515306954,0.15177839938131737
0.4042003106157908,0.434516490958987,0.15199570615579203
0.39434341054974187,0.4328474565325072,0.15191872972474404
0.3845568589828926,0.43084691713954076,0.15151760181177748
0.3748722393647952,0.4284879026593423,0.15076201233845066
0.36532821456588227,0.4257446458306475,0.14962171041335595
0.35597129856897025,0.4225934032003423,0.148067163019598
0.3468565551254859,0.41901346047151594,0.14607039917448716
0.3380481592584955,0.4149883391210898,0.14360606527667522
0.3296197388970573,0.4105072121727837,0.14065271169338014
0.3216543944277914,0.4055665225809266,0.13719431996595324
0.314244275784047,0.40017177658506936,0.13322206283259388
0.3074895833369143,0.39433945579901286,0.12873626426314316
0.3014968551592887,0.38809895572138664,0.1237484931529598
0.2963764152994164,0.381494416292664,0.11828368271559832
0.2922388922592546,0.37458626572726317,0.11238212037439294
0.28919078004368703,0.36745225849718277,0.10610110517981997
0.28732910942050005,0.3601877612928695,0.09951602969384926
0.28673542265345475,0.35290503852057653,0.09272062200866894
0.28746939124455306,0.3457313232904742,0.08582609381179562
0.2895625637326562,0.33880554003059377,0.07895899375629656
0.29301285069820154,0.33227367309966366,0.0722576683536615
0.2977804129086473,0.3262829434988919,0.06586738224056397
0.30378558464916144,0.3209751414230914,0.059934330354921066
0.310909319311307,0.3164796328452092,0.05459895779831736
0.3189963926265238,0.3129066751344731,0.049989151931145726
0.3278612726214432,0.31034170613773077,0.04621394876566619
0.3372962207255485,0.30884119532316,0.04335837651034374
0.3470808932526357,0.30843047031951876,0.041479938361757944
0.3569925274615302,0.3091036878515547,0.040607033799669096
0.36681575759546764,0.31082585220877595,0.040739372176503044
0.3763512149183356,0.3135365484420257,0.04185019276702898
0.3854222895948855,0.3171548926648848,0.0438899155223519
0.39387971733461097,0.3215851292272779,0.04679073470646295
0.40160394108416914,0.3267223225089764,0.05047164083145887
0.4085054391507551,0.33245767978607266,0.05484340346205634
0.4145233770463575,0.3386831715615939,0.059813145050708665
0.41962302347550184,0.34529525688373247,0.06528825674514319
0.4237923807362137,0.35219764960534417,0.07117952704135344
0.4270384357753362,0.35930316262733125,0.07740345643983688
0.42938336246532516,0.3665347354307752,0.08388380732918833
0.43086091819717154,0.3738257871821068,0.09055248660631963
0.431513193340151,0.3811200491318829,0.09734988223069675
0.43138779949604766,0.388371023276885,0.10422477958673657
0.43053552578517024,0.39554119644429825,0.11113397532154116
0.4290084520395457,0.402601115953814,0.11804169072255183
0.426858481945056,0.4095284090627007,0.12491886798838231
0.4241362450440702,0.41630680618883986,0.13174241389834737
0.4208903110506699,0.4229252088594112,0.13849443820837407
0.417166660384209,0.42937682795757953,0.14516151949450526
0.41300835893535903,0.4356584060603341,0.1517340194023014
0.40845539113552315,0.4417695290772761,0.15820545722250073
0.4035446122059517,0.44771202647290836,0.16457195007269518
0.39830978723515587,0.45348945552308034,0.1708317193103706
0.39278169100883087,0.45910666280467843,0.1769846607181019
0.3869882480592479,0.4645694150083299,0.18303197410872607
0.38095469712698066,0.4698840908439424,0.18897584697610775
0.3747037681478217,0.47505742600628686,0.1948191864067655
0.36825586305645086,0.4800963036805375,0.20056539346831112
0.361629234226167,0.4850075837510646,0.206218174551844
0.35484015633883215,0.4897979646310163,0.21178138455783066
0.34790308899617095,0.4944738723894256,0.21725889730180278
0.3408308285290022,0.4990413725756056,0.2226544990253939
0.3336346483098827,0.5035061008039388,0.22797180139614398
0.326324427490231,0.5078732087543789,0.2332141708456963
0.3189087685173081,0.5121473227616687,0.23838467151933693
0.31139510408153614,0.5163325126110555,0.24348601948542772
0.30378979433404224,0.5204322685347763,0.2485205461804108
0.29609821532445096,0.5244494847179255,0.2534901693454972
0.2883248396604755,0.5283864478812001,0.25839636994808063
0.28047331039988405,0.5322448297180936,0.2632401737781705
0.2725465091645299,0.5360256821315588,0.2680221365716396
0.26454661942525387,0.5397294343454925,0.27274233164154066
0.2564751858536002,0.5433558910643342,0.2774003390993961
0.24833317057811527,0.546904230923502,0.28199523582287184
0.24012100712543602,0.5503730045173996,0.2865255853766254
0.2318386527749817,0.5537601313126441,0.29098942712072134
0.22348564001654755,0.557062894753664,0.2953842637465474
0.21506112777865533,0.5602779348470281,0.2997070464637815
0.20656395309934392,0.5634012374705859,0.3039541570232868
0.19799268394881508,0.5664281195943531,0.3081213856991438
0.18934567399566096,0.5693532095228641,0.31220390426748984
0.18062112024864144,0.5721704211747947,0.31619623290967896
0.17181712472104044,0.5748729213074786,0.32009219983223997


==> data/inextensible-rod-OCP-result.csv <==
x1,y1,z1
0.4904253856463327,0.4541280163061971,0.1574072925706216
0.48079036044763346,0.4516112672044571,0.15649501221802514
0.47115938955233366,0.4490831922406129,0.15557140582912743
0.4615404315377594,0.4465220893639992,0.15461474209617168
0.45194681328486414,0.44389355237898054,0.15359046039996463
0.4423979691214841,0.4411522428151619,0.15245273355109312
0.4329210377559375,0.4382438224408781,0.15114605178749885
0.42355336130453947,0.43510713971004605,0.14960690948730695
0.41434582389310526,0.431676819949083,0.14776574576034882
0.4053668544148875,0.4278864732004705,0.14554936789080988
0.39670677666070103,0.4236727872711926,0.14288415884078184
0.38848199828399854,0.41898079216227974,0.13970041683914466
0.3808382759314422,0.41377053235415234,0.13593816678889148
0.37395198962175064,0.4080252231159744,0.13155467798968162
0.3680280606480699,0.40176065160295515,0.1265336699625216
0.3632929716371396,0.39503508551304056,0.12089574405954114
0.3599814798912917,0.38795829611791804,0.11470893815729023
0.35831627558520623,0.3806976106356164,0.10809754701093932
0.3584811847899338,0.3734784324876034,0.10124669504068289
0.36059049705047697,0.3665767614331052,0.09439993518392484
0.3646591784165896,0.36030223730932415,0.0878477529653071
0.370580289884587,0.3549721960699391,0.08190647538393886
0.3781159093357548,0.3508797698525089,0.07688949199255438
0.38690568597590347,0.34826130909983766,0.07307514974337698
0.39649318242069675,0.3472693351835704,0.07067716806617444
0.40636570248981363,0.3479562508984745,0.06982317179653086
0.41600007989440624,0.350271395484517,0.07054493358663845
0.4249061041934804,0.35407075456672354,0.07278094136773892
0.4326609321819611,0.3591359592191403,0.07638912150508843
0.438930987884846,0.36519793654736027,0.08116586531392304
0.44348114019808,0.3719607851905213,0.08686720571058507
0.44617334272432735,0.37912265430446396,0.09322876544405354
0.4469580509155042,0.38639193584696374,0.09998237398748629
0.4458617710557063,0.3934984164865582,0.1068685078281585
0.44297347387910213,0.40019993066859977,0.11364465000186112
0.43843174770237897,0.406285497632491,0.12009021258073278
0.4324137598101218,0.4115760259793455,0.12600888390135828
0.4251264741945228,0.4159235731741821,0.13122926586463188
0.41680015932352027,0.4192099726194133,0.1356045645278336
0.4076839710570063,0.4213454633292089,0.13901196713374392
0.398043251206861,0.4222678127996203,0.1413522241831337
0.3881580803718952,0.4219423190452953,0.14254987174770478
0.3783225139438074,0.4203629995350163,0.14255447195733514
0.36884377635999144,0.41755519494245236,0.14134319755466637
0.36004047311212933,0.4135796938200934,0.1389250040685789
0.35223861298167924,0.40853826890364126,0.13534647016349174
0.3457639705001653,0.40258014942228565,0.13069908032616837
0.34092918773708997,0.39590839090300306,0.125127211775243
0.33801423477652875,0.3887843495858929,0.11883534067735241
0.33723972051625817,0.38152764374815723,0.11209207004891912
0.33873435727012857,0.3745084016406955,0.10522775495570394
0.342500680503915,0.36812878626298495,0.09862225467912125
0.3483863749781032,0.36279236752337707,0.09268034078299602
0.3560708979404446,0.35886319487852014,0.08779503740451292
0.3650765752298933,0.3566208486535662,0.08430343243133835
0.3748085237403485,0.3562215643709018,0.08244384077701614
0.38461920374013703,0.3576763355707787,0.08232526997813516
0.39388444717141446,0.36085321111976665,0.08391801403234303
0.40207306341232196,0.3655037519975194,0.08706806812181332
0.4087944076929921,0.37130610849962603,0.09153061399604094
0.41381641379775946,0.3779130313344066,0.09701266831731699
0.41705618708301323,0.3849938321867779,0.10321418898329189
0.4185519453998183,0.3922635719936299,0.10985994574932786
0.41842704342548037,0.39949789171351086,0.11671902142813301
0.4168549295862652,0.40653571870385186,0.12361270744430389
0.4140303210775624,0.4132737984544314,0.13041372330988307
0.41014849823010074,0.41965699019751274,0.13704019435570144
0.405392318883165,0.4256673382136589,0.1434472962104572
0.39992542327034003,0.431313790124291,0.14961856825966297
0.3938898237815122,0.43662347347000413,0.15555803269675744
0.3874062677380472,0.4416347899612498,0.16128360988552187
0.38057613301816107,0.44639221875299917,0.16682191616977185
0.37348399655104536,0.45094255672274286,0.17220431790027083
0.36620032997213414,0.4553322849867849,0.17746403095552388
0.3587840073263849,0.4596057764102317,0.18263404404572203
0.35128446554357645,0.46380411014104866,0.18774566883735844
0.3437434570806127,0.46796431476254247,0.1928275574453261
0.33619639303463605,0.4721189112159365,0.19790506572461866
0.3286733080661575,0.4762956663742036,0.20299987332709604
0.32119949546610393,0.4805174975882827,0.20812979673617898
0.3137958680394254,0.4848024887482644,0.21330874949413153
0.3064791020202,0.4891639910422564,0.21854681555296207
0.2992616191869409,0.49361078839315764,0.22385040841865345
0.29215145796615294,0.49814731014285646,0.22922249187372684
0.2851520783961877,0.50277387337414,0.23466283879462804
0.2782621390336729,0.5074869355126147,0.240168303961707
0.27147527691375634,0.5122793354680722,0.245733085568173
0.26477991530465245,0.5171404992177733,0.2513489488760922
0.25815911908569483,0.5220565838100358,0.2570053843962065
0.25159051502067886,0.5270105324818627,0.2626896721431773
0.2450462948823384,0.5319820130347716,0.2683868228940656
0.23849332416637511,0.5369472119058054,0.2740793669263809
0.23189338883741736,0.5418784577738734,0.2797469605609263
0.22520362796326318,0.5467436516525668,0.2853657814287387
0.21837722194233056,0.5515054863487285,0.2909076856591802
0.21136443486454135,0.5561204487216668,0.29633910577527856
0.204114145500939,0.5605376160557772,0.3016196795103981
0.19657604375560989,0.5646972867928668,0.306700620669344
0.1887037158116409,0.5685295307186797,0.31152287849508753
0.18045888671130197,0.5719528104197381,0.3160151881571999
0.17181712472104044,0.5748729213074786,0.32009219983223997


==> data/norm_newton_direction_geodesic_OCP.csv <==
6.424209406154312
0.04776450530032024
0.00013172120600298725
8.563670333176395e-8
6.77326801170496e-14


==> data/norm_newton_direction_minimalsurface_OCP.csv <==
54.85464440750537
1.7640737538900426
0.061222673186903005
0.0008104481573859689
3.9597729790559375e-7
7.892332092360321e-14


==> data/norm_newton_direction_sheet_OCP.csv <==
5.195132245202822
7.277493927831781
20.519087879915787
7.259238998303408
9.575456466129836
12.052329708552284
16.084427288849497
40.296329851079655
26.23819172598104
259.0034915319566
488.732946318519
447.1679111314908
102.45077314116277
123.13754538018475
98.39476345036802
37.549765217262426
1.436449681124554
0.0005126602483940397
3.561032369611649e-9


==> data/stepsizes_sheet_OCP.csv <==
0.006813829926671894
0.06964256138669454
0.1054510923790253
0.32607636316163663
0.047494207940071316
0.022094383059693128
0.008425604602654525
0.0023241127037722364
0.003149442161445705
0.013925091304035069
0.0634037030971725
0.17097370104348014
0.3669612065156822
0.5083761457937086
0.5282817161620162
0.6954600578999818
1.0
1.0
1.0

